A dynamical origin for planets in triple star systems

Recent radial velocity and transit data discovered $\sim 100$ planets in binary or triple stellar systems out of the entire population of a few thousand known planets. Stellar companions are expected to strongly influence both the formation and the dynamical evolution of planets in multiple star systems. Here, we explore the possibility that planets in triples are formed as a consequence of the dynamical interactions of binaries in star clusters. Our simulations show that the probability of forming a planet-hosting triple as a consequence of a single binary-binary scattering is in the range $0.5-3\%$, when one of the binaries hosts a planet. Along with other formation scenarios, binary-binary encounters are a viable way of creating planet-hosting triple systems. The recently launched TESS satellite is expected to find a larger sample of planets in triple systems, and to shed light on their origin.

==> observations.txt <==
\begin{table*}
\caption{Multiple star systems with planets: Name, outer semi-major axis ($a_{out}$), inner semi-major axis ($a_1$-$a_2$), number of planets ($N_p$), number of stars ($N_*$), mass of the stars ($M_1$-$M_2$-$M_3$-$M_4$).}
\centering
\begin{tabular}{lccccccccc}
\hline
Name & $a_{out}$ (AU) & $a_1$ (AU) & $a_2$ (AU) & $N_p$ & $N_*$ & $M_1$ ($\msun$) & $M_2$ ($\msun$) & $M_3$ ($\msun$) & $M_4$ ($\msun$) \\
\hline
Fomalhaut b / TW PsA	& $57400$	& $$ 		& -			& 1	& 3	& 1.92	& 0.81	& 0.18	& - \\
HD 2638 / HD 2567		& $44000$	& $28$ 		& -			& 1	& 3	& 0.87	& 0.46	& 		& - \\
WASP-8 AbB+C			& $12350$	& $348$		& -			& 1	& 3	& 1.033	& 0.34	& 		& - \\
Prox Cen b+alf Cen AB	& $8700$	& $23.52$	& -			& 1	& 3	& 0.12	& 1.1	& 0.934	& - \\
alf Cen AB b+Prox Cen	& $8700$	& $23.52$	& -			& 1	& 3	& 1.1	& 0.934	& 0.12	& - \\
HD 40979 BC+Ab			& $6400$	& $129$		& -			& 1	& 3	& 0.833	& 0.38	& 1.1	& - \\
91 Aqr BC Ab			& $2250$	& $9$ 		& -			& 1	& 3	& 1.4	& 1		& 1		& - \\
51 Eri b / GJ 3305 AB	& $2000$	& $6$ 		& -			& 1	& 3	& 1.75	& 0.67	& 0.44	& - \\
2M0441+2301				& $1800$	& $$ 		& -			& 1	& 3	& 0.2	& 0.033	& 0.018	& - \\
30 Ari BbC+A(AB)		& $1670$	& $22$ 		& $0.004$	& 1	& 4	& 0.93	& 0.46	& 		&   \\
Kepler 64 (Aa+Ab)b+BC	& $1000$	& $0.17$	& $60$		& 1	& 4	& 1.5	& 0.41	& 0.99	& 0.51 \\
16 Cyg Bb+AC			& $860$		& $$ 		& -			& 1	& 3	& 1.07	& 1.1	& 0.17	& - \\
HAT-P-57 Ab+BC			& $800$		& $68$ 		& -			& 1	& 3	& 1.47	& 0.61	& 0.53	& - \\
HD 178911 Bb+AC			& $789$		& $$ 		& -			& 1	& 3	& 1.07	& 1.1	& 0.79	& - \\
HD 196050 Ab+BC			& $510$		& $20$ 		& -			& 1	& 3	& 1.17	& 0.29	& 0.19	& - \\
HD 132563 Bb+AC			& $400$		& $$ 		& -			& 1	& 3	& 1.01	& 1.081	& 0.5	& - \\
HD 131399 Ab+BC			& $349$		& $6.96$ 	& -			& 1	& 3	& 1.82	& 0.96	& 0.6	& - \\
Kelt 4 Ab+BC			& $328$		& $0.044$	& -			& 1	& 3	& 1.2	& 0.65	& 0.65	& - \\
HD 65216 Ab+BC			& $255$		& $$ 		& -			& 1	& 3	& 0.92	& 0.1	& 0.1	& - \\
Gliese 667 Cb-g+AB		& $230$		& $$		& -			& 6	& 3	& 0.73	& 0.69	& 0.33	& - \\
Kepler-444 Ab-f BC		& $36.7$	& $0.3$		& -			& 5	& 3	& 0.76	& 0.29	& 0.25	& - \\
HW Virgins ABb+C		& $4.69$	& $0.004$	& -			& 1	& 3	& 0.485	& 0.142	& 0.0186& - \\	
HD 126614 Ab+BC			& 			&  			& -			& 1	& 3	& 1.145	& 0.324	& 0.16	& - \\
HAT-P-8 Ab+BC			& 			& 			& -			& 1	& 3	& 1.192	& 0.22	& 0.18	& - \\
WASP12-Ab+BC			& 			& 	 		& -			& 1	& 3	& 1.35	& 0.38	& 0.37	& - \\
\hline
\end{tabular}
\label{tab:model}
\end{table*}

\begin{table*}
\caption{Planets in multiple star systems: Name, minimum mass ($M_p \sin i$), semi-major axis ($a_P$), eccentricity ($e_p$).}
\centering
\begin{tabular}{lccc}
\hline
Name & $M_p \sin i$ ($\msun$) & $a_P$ (AU) & $e_p$ \\
\hline
Fomalhaut b			& 2			& 115		& 0.11 \\
HD 2638 b			& 0.48		& 0.044		& 0.041 \\
WASP-8 b			& 2.244		& 0.08		& 0.31 \\
Proxima Cen b		& 1.27		& 0.0485	&  \\
alf Cen ABb			& 0.0036	& 0.04		&  \\
HD40979 b			& 3.28		& 0.83		& 0.25 \\
91 Aqr b			& 3.2		& 0.7		& 0.03 \\
2M0441+2301			& 9.8		& 			&  \\
51 Eri b			& 7			& 13.2		&  \\
30 Ari BbC+A(AB)	& 0.48		& 0.044		& 0.041 \\
Kepler-64 b-PH1 b	& 0.53		& 0.63		& 0.054 \\
16 Cyg b			& 1.68		& 1.68		& 0.689 \\
HAT-P-57 Ab+BC		& 1.85		& 0.041		& 0 \\
HD 178911 b			& 6.29		& 0.32		& 0.124 \\
HD 196050 Ab		& 2.83		& 2.47		& 0.21 \\
HD 132563 Bb		& 1.49		& 2.62		& 0.22 \\
HD 131399 Ab		& 4			& 80		& 0.35 \\
Kelt 4 Ab			& 0.878		& 0.0432	& 0.03 \\
HD 65216 b			& 1.21		& 1.37		& 0.41 \\
Gliese 667 Cb		& 0.0176	& 0.0505	& 0.13 \\
Gliese 667 Cc		& 0.0119	& 0.125		& 0.02 \\
Gliese 667 Cd		& 0.016		& 0.276		& 0.03 \\
Gliese 667 Ce		& 0.0085	& 0.213		& 0.02 \\
Gliese 667 Cf		& 0.0085	& 0.156		& 0.03 \\
Gliese 667 Cg		& 0.0145	& 0.549		& 0.08 \\
Kepler-444 b		& 			& 0.042		& 0.08 \\
Kepler-444 c		& 			& 0.048		& 0.12 \\
Kepler-444 d		& 			& 0.06		& 0.18 \\
Kepler-444 e		& 			& 0.0696	& 0.02 \\
Kepler-444 f		& 			& 0.0811	& 0.58 \\
HW Virgins ABb		& 14.3		& 4.69		& 0.4 \\
HD 126614 Ab		& 0.38		& 2.35		& 0.41 \\
HAT-P-8 Ab			& 1.275		& 0.0439	& 0 \\
WASP12-Ab			& 1.404		& 0.0229	& 0 \\
\hline
\end{tabular}
\label{tab:model}
\end{table*}

